The Alternating Descent Conditional Gradient Method for Sparse Inverse Problems

We propose a variant of the classical conditional gradient method for sparse inverse problems with differentiable measurement models. Such models arise in many practical problems including superresolution, time-series modeling, and matrix completion. Our algorithm combines nonconvex and convex optimization techniques: we propose global conditional gradient steps alternating with nonconvex local search exploiting the differentiable measurement model. This hybridization gives the theoretical global optimality guarantees and stopping conditions of convex optimization along with the performance and modeling flexibility associated with nonconvex optimization. Our experiments demonstrate that our technique achieves state-of-the-art results in several applications.

==> csvFiles/CoG.csv <==
1,0.00052055
2,0.0016918
3,0.0037219
4,0.0070664
5,0.010957
6,0.015642
7,0.020913
8,0.027016
9,0.034083
10,0.041761
11,0.050181
12,0.059733
13,0.070404
14,0.081517
15,0.093399
16,0.1059
17,0.1196
18,0.13326
19,0.14824
20,0.16419
21,0.18054
22,0.19828
23,0.21709
24,0.23699
25,0.25801
26,0.27822
27,0.3
28,0.32181
29,0.34499
30,0.36821
31,0.39187
32,0.4171
33,0.44232
34,0.46764
35,0.49242
36,0.51751
37,0.54217
38,0.56642
39,0.59043
40,0.61387
41,0.63521
42,0.65777
43,0.67896
44,0.69849
45,0.71758
46,0.73575
47,0.75146
48,0.76645
49,0.78061
50,0.79355


==> csvFiles/FW_ncvx.csv <==
1.0,0.013
2.0,0.049
3.0,0.105
4.0,0.179
5.0,0.261
6.0,0.348
7.0,0.436
8.0,0.517
9.0,0.589
10.0,0.653
11.0,0.707
12.0,0.752
13.0,0.79
14.0,0.821
15.0,0.845
16.0,0.864
17.0,0.879
18.0,0.892
19.0,0.902
20.0,0.91
21.0,0.916
22.0,0.921
23.0,0.926
24.0,0.929
25.0,0.932
26.0,0.935
27.0,0.937
28.0,0.939
29.0,0.94
30.0,0.942
31.0,0.944
32.0,0.945
33.0,0.946
34.0,0.947
35.0,0.948
36.0,0.949
37.0,0.949
38.0,0.95
39.0,0.951
40.0,0.951
41.0,0.952
42.0,0.952
43.0,0.953
44.0,0.954
45.0,0.954
46.0,0.955
47.0,0.955
48.0,0.956
49.0,0.956
50.0,0.957


==> csvFiles/dryer.csv <==
iter,score
1,55.422088020377444
2,77.63771355931613
3,82.69871303764147
4,89.63329511479179
5,87.67982967685384
6,85.29020012748371
7,82.69894511484048
8,83.10550195508314
9,83.18437751910928
10,83.85151392589624


==> csvFiles/dryer_adfw.csv <==
iter,score
1,55.4366335810467
2,77.57701380269913
3,83.00034774347374
4,90.30320379751738
5,85.32473872460051
6,85.05261261114325
7,84.86881103572145
8,85.89445777280942
9,82.79933231020537
10,82.63661168873968
11,82.16688436999796
12,83.79286259998675
13,83.99693928905354
14,84.06410403918265
15,84.14001578561478


==> csvFiles/dryer_fwam.csv <==
iter,score
1,51.28781367041749
2,49.35544516130172
3,69.15661733694421
4,68.06323739906503
5,66.84018687124443
6,65.39972200452296
7,63.52379629042307
8,59.443469458320685
9,52.28901702560849
10,49.88072413141488
11,50.62553744734715
12,64.63444427341327
13,65.78147754885867
14,69.46771604373419
15,69.48169841291897


==> csvFiles/dryer_gf.csv <==
iter,score
1,51.66273139267419
2,71.20173442079029
3,69.36052700172264
4,69.25038616698566
5,65.81067613698062
6,62.21482678041467
7,51.16433342146487
8,53.48208922648685
9,72.0117738632667
10,74.46549865336726
11,71.80604212051553
12,75.93531315348929
13,77.3781181279462
14,78.58056023532899
15,79.15374975997213


==> csvFiles/gf20.csv <==
5.0,  0.995025
 10.0,  0.844639
 15.0,  0.840116
 20.0,  0.776739
 25.0,  0.742067
 30.0,  0.760684
 40.0,  0.68361
 50.0,  0.663934
 60.0,  0.597815
 70.0,  0.549819
 80.0,  0.525257
 90.0,  0.475403
100.0,  0.442416
120.0,  0.340299
140.0,  0.357343
160.0,  0.280156
180.0,  0.240964
200.0,  0.176822


==> csvFiles/gridProgressive.csv <==
1.0,1.0
2.0,1.0
3.0,1.0
4.0,0.9620253164556962
5.0,1.0
10.0,0.9292929292929293
15.0,0.9292929292929293
20.0,0.8702290076335878
25.0,0.842315369261477
30.0,0.8392554991539762
40.0,0.7784730913642053
50.0,0.7098765432098766
60.0,0.6654960491659351
70.0,0.5650887573964496
80.0,0.5452245414294751
90.0,0.49655963302752293
100.0,0.4439071566731141
120.0,0.36
140.0,0.300823
160.0,0.279503
180.0,0.2
200.0,0.232082


==> csvFiles/mc_adcg.csv <==
11155.528316153379,1.0257438401787526,1,812.8859038352966
9707.614742671616,.9767729084677399,2,1950.4142909049988
8992.000230532463,.9510295690246922,3,3695.40146279335
8655.328798483832,.9430706022320366,4,5718.1425948143005
8499.6079315161,.9388455806171268,5,8351.112635850906
8416.225383759767,.9358808892556507,6,11473.649471998215
8324.917804234003,.9332959345396716,7,15263.736493825912
8238.904361965124,.9313764639599066,8,19367.68300485611
8173.01304799609,.930701667476001,9,24323.53183078766
8115.123649292412,.9307196650622498,10,29940.80721092224
8069.3129242193445,.9303118335728761,11,36312.6920478344
8032.488779339658,.9308079337361854,12,42576.906478881836
7986.1810092205915,.9312236856762741,13,49915.68975186348
7953.846471336519,.9316079108791722,14,57674.70753479004
7922.090876106254,.931906488904773,15,66441.06906795502
7889.397388822271,.9321513045441785,16,77772.26756381989
7862.824808989969,.9326512907098521,17,91336.5319519043
7835.27508869825,.9332090156229136,18,105904.4908709526
7810.181958747182,.9332427040411827,19,121255.30526685715
7786.169437794364,.9339263400975542,20,137163.49150395393


==> csvFiles/mc_fwam.csv <==
11155.528316153379,1.1371940543358576,1,137222.29113698006
10475.981952389808,1.1179673047099845,2,137280.67490792274
10133.540629931593,1.1067492360627924,3,137342.84665679932
9933.3237665904,1.0958279045189336,4,137407.4389579296
9760.323926757343,1.0875058110875602,5,137480.36789298058
9638.355890996909,1.0825433585197026,6,137552.7323358059
9539.11292261852,1.0771693002199452,7,137628.92936897278
9455.093059528686,1.0732005233427657,8,137707.5174088478
9388.737091980083,1.0708648407452974,9,137793.440335989
9341.197260627365,1.0679330751128118,10,137883.7104690075
9291.558171661676,1.065830198711525,11,137976.91133093834
9246.493067536112,1.0638458420582844,12,138077.0742099285
9205.967457367258,1.0617386087158343,13,138201.89279794693
9162.28685822146,1.0599178598075432,14,138326.78188991547
9121.418223479166,1.0576429650434884,15,138455.57500386238
9089.16266541812,1.0549111753108698,16,138602.3174469471
9055.74521591707,1.0534839763444308,17,138758.94394493103
9027.420289703228,1.0524018945816218,18,138924.33879184723
9000.557700562007,1.051040112194831,19,139092.5493209362
8973.779617524144,1.0500512019707617,20,139267.05347180367


==> csvFiles/mc_gf.csv <==
11155.528316153379,1.1328455977526062,1,139318.00077295303
10426.102769161225,1.107758656806127,2,139381.10884189606
10010.258587724475,1.0900257231163868,3,139454.18054580688
9732.081620026685,1.0726560718503164,4,139523.23594880104
9517.074129223109,1.058142333949034,5,139599.6338508129
9340.523305982157,1.0454834748566622,6,139681.3994998932
9189.731654686817,1.0342600232971948,7,139772.35785889626
9059.499600080895,1.0245712914569718,8,139868.58990597725
8958.269191909634,1.0179415928569273,9,139991.15714788437
8882.663822790066,1.011592679802331,10,140118.84976887703
8811.747079730492,1.0061747977513653,11,140281.4040708542
8751.29661382828,1.0009079068692073,12,140420.84017896652
8681.711208092474,.99783445446706,13,140579.24892783165
8615.864599177576,.9937454639088277,14,140742.80346894264
8561.272955478988,.9908299843487187,15,140939.89545798302
8514.289436233003,.987812327304977,16,141158.6073758602
8469.103496016158,.9855982323485878,17,141427.7850279808
8426.292668292048,.9830116962053134,18,141711.66173291206
8388.180140195836,.9812205820000517,19,141979.38870477676
8353.172954549058,.9789411384382414,20,142256.39786481857


==> csvFiles/nowig20.csv <==
1,1
2,.9917355371900827
3,.967741935483871
4,.9193548387096774
5,.8805031446540881
10,.7764350453172206
15,.7559999999999999
20,.6226950354609929
25,.5600430802369413
30,.5086916742909424
40,.3921696574225123
50,.3341995841995842
60,.26646959459459457
70,.2483330329789151
80,.20454184532316977
90,.1655657062543921
120,.1699346405228758
140,.20281690140845068
160,.18701298701298702
180,.1774580335731415
200,.10087719298245615


==> csvFiles/nowig20_large.csv <==
5,1
10,.7200000000000001
15,.7567567567567568
20,.7346938775510204
25,.6451612903225806
30,.3880597014925374
40,.6346153846153846
50,.5588235294117647
60,.4
70,.4352331606217617
80,.3383084577114428
90,.3217391304347826
100,.36015325670498083
120,.1699346405228758
140,.20281690140845068
160,.18701298701298702
180,.1774580335731415
200,.10087719298245615


==> csvFiles/quickPALM.csv <==
1,0.0042816
2,0.017403
3,0.038141
4,0.065826
5,0.097589
6,0.13277
7,0.16816
8,0.20502
9,0.24114
10,0.27615
11,0.30826
12,0.34016
13,0.36793
14,0.39499
15,0.41961
16,0.44243
17,0.46409
18,0.48423
19,0.50239
20,0.5195
21,0.53523
22,0.5498
23,0.56337
24,0.57659
25,0.58887
26,0.60027
27,0.61044
28,0.61966
29,0.62799
30,0.63588
31,0.64404
32,0.65047
33,0.65694
34,0.66365
35,0.66975
36,0.67562
37,0.68085
38,0.6858
39,0.69022
40,0.6946
41,0.69863
42,0.70206
43,0.70545
44,0.70875
45,0.71219
46,0.7151
47,0.71808
48,0.72059
49,0.72304
50,0.72517


==> csvFiles/robot_arm.csv <==
iter,score
1,74.50431040661294
2,86.68535833303844
3,91.9082828433004
4,95.56434940077999
5,96.09943632873575
6,96.03781749862674
7,95.92002980090909
8,95.90478701026332
9,95.94902403937962
10,95.98591264532223


==> csvFiles/robot_arm_adfw.csv <==
iter,score
1,74.52830059826611
2,86.82553156634721
3,91.89730631026933
4,96.17301627450135
5,95.91934845971514
6,95.86048591600154
7,95.74788582392192
8,95.75649745113142
9,95.66562389623961
10,94.70231386894177
11,94.61662006813816
12,94.59392197725606
13,94.62338277184857
14,94.64109824966833
15,94.60862484927858


==> csvFiles/robot_arm_fwam.csv <==
iter,score
1,7.002288367878695
2,9.753571322717193
3,14.377199483396941
4,24.823082569923905
5,24.93801976747512
6,27.184772345926945
7,26.896132721751275
8,36.62323260962276
9,41.02415223792452
10,41.69937178525935
11,42.14802991474665
12,39.25372626359541
13,39.16905512573779
14,43.249845751158986
15,43.92741504660959


==> csvFiles/robot_arm_gf.csv <==
iter,score
1,27.081368710096744
2,50.47496310897722
3,62.88870763559251
4,68.58278845669466
5,72.32839468443993
6,77.14122698257448
7,79.56360120414313
8,82.29301745020746
9,83.957112313955
10,84.70311912033318
11,85.32735933500047
12,85.64161545562445
13,85.81301679829618
14,86.03856706795045
15,86.42396930061666


==> csvFiles/smi_adcg.csv <==
0,0
1,0.013
2,0.049
3,0.105
4,0.178
5,0.261
6,0.348
7,0.435
8,0.516
9,0.589
10,0.653
11,0.707
12,0.752
13,0.79
14,0.821
15,0.845
16,0.864
17,0.88
18,0.892
19,0.902
20,0.91
21,0.917
22,0.922
23,0.927
24,0.93
25,0.933
26,0.936
27,0.938
28,0.94
29,0.942
30,0.944
31,0.946
32,0.947
33,0.948
34,0.949
35,0.95
36,0.951
37,0.952
38,0.953
39,0.954
40,0.954
41,0.955
42,0.956
43,0.956
44,0.957
45,0.957
46,0.958
47,0.958
48,0.959
49,0.96
50,0.96

==> csvFiles/smi_fwam.csv <==
0,0
1,0.008
2,0.033
3,0.073
4,0.122
5,0.183
6,0.25
7,0.319
8,0.388
9,0.457
10,0.521
11,0.578
12,0.629
13,0.673
14,0.711
15,0.743
16,0.767
17,0.788
18,0.805
19,0.818
20,0.829
21,0.839
22,0.846
23,0.852
24,0.857
25,0.861
26,0.864
27,0.868
28,0.871
29,0.873
30,0.875
31,0.877
32,0.879
33,0.881
34,0.883
35,0.884
36,0.885
37,0.887
38,0.888
39,0.889
40,0.891
41,0.892
42,0.894
43,0.895
44,0.896
45,0.897
46,0.899
47,0.9
48,0.901
49,0.902
50,0.904

==> csvFiles/smi_gf.csv <==
0,0
1,0.013
2,0.048
3,0.104
4,0.176
5,0.257
6,0.343
7,0.429
8,0.509
9,0.579
10,0.643
11,0.696
12,0.74
13,0.776
14,0.805
15,0.828
16,0.847
17,0.861
18,0.872
19,0.882
20,0.889
21,0.895
22,0.9
23,0.903
24,0.906
25,0.909
26,0.911
27,0.913
28,0.915
29,0.917
30,0.918
31,0.92
32,0.921
33,0.922
34,0.923
35,0.925
36,0.926
37,0.927
38,0.928
39,0.929
40,0.93
41,0.931
42,0.932
43,0.933
44,0.934
45,0.935
46,0.936
47,0.936
48,0.937
49,0.938
50,0.939

==> csvFiles/sparseSR.csv <==
1,0.011252
2,0.046096
3,0.10036
4,0.16988
5,0.25042
6,0.33157
7,0.41587
8,0.49222
9,0.5626
10,0.62413
11,0.67602
12,0.7197
13,0.75768
14,0.78767
15,0.81143
16,0.82977
17,0.84551
18,0.85821
19,0.86795
20,0.87608
21,0.88305
22,0.88866
23,0.89333
24,0.89741
25,0.90075
26,0.90396
27,0.90677
28,0.90925
29,0.91196
30,0.91428
31,0.91639
32,0.91841
33,0.92009
34,0.92154
35,0.923
36,0.92432
37,0.92574
38,0.92695
39,0.92813
40,0.92922
41,0.93029
42,0.93128
43,0.93224
44,0.93327
45,0.93409
46,0.93518
47,0.93586
48,0.93673
49,0.93733
50,0.93801


==> csvFiles/wig20.csv <==
1,1
2,1
3,1
4,.9874476987447698
5,.9933333333333333
10,.983388704318937
15,.9699666295884315
20,.9607351712614871
25,.9659318637274549
30,.931995540691193
40,.8996655518394648
50,.8655518394648829
60,.8469671675013911
70,.8187919463087249
80,.7657695542472667
90,.7325102880658435


==> csvFiles/wig20_large.csv <==
1,1
2,1
3,1
4,.9874476987447698
5,.9933333333333333
10,.983388704318937
15,.9699666295884315
20,.9607351712614871
25,.9659318637274549
30,.931995540691193
40,.8996655518394648
50,.8655518394648829
60,.8469671675013911
70,.8187919463087249
80,.7657695542472667
90,.7325102880658435
100,.7244897959183674
120,.5630252100840337
140,.5756457564575646
160,.5386996904024768
180,.489795918367347
200,.3969849246231156

